Parallaxes of southern extremely cool objects III: 118 L \& T dwarfs

We present new results from the Parallaxes of Southern Extremely Cool dwarfs program to measure parallaxes, proper motions and multi-epoch photometry of L and early T dwarfs. The observations were made on 108 nights over the course of 8 years using the Wide Field Imager on the ESO 2.2m telescope. We present 118 new parallaxes of L \& T dwarfs of which 52 have no published values and 24 of the 66 published values are preliminary estimates from this program. The parallax precision varies from 1.0 to 15.5 mas with a median of 3.8 mas. We find evidence for 2 objects with long term photometric variation and 24 new moving group candidates. We cross-match our sample to published photometric catalogues and find standard magnitudes in up to 16 pass-bands from which we build spectral energy distributions and H-R diagrams. This allows us to confirm the theoretically anticipated minimum in radius between stars and brown dwarfs across the hydrogen burning minimum mass. We find the minimum occurs between L2 and L6 and verify the predicted steep dependence of radius in the hydrogen burning regime and the gentle rise into the degenerate brown dwarf regime. We find a relatively young age of 2 Gyr from the kinematics of our sample.

==> table1.csv <==
ShortName, DISCOVERYNAME, DISCOVERYREFNAME, Zmag, SPTOPTNAME,  SPTOPTREFNAME, SPTNIRNAME,  SPTNIRREFNAME, RV, RVERR, RVRefNAME, Parallax, ParallaxErr, ParallaxRefName, MULTIPLEFLAGNAME, MULTIPLEFLAGREFNAME, RA, Dec
0004-4044 ,         GJ1001B            ,           2,   15.8,L5        ,          14,L4.5      ,          39,     32.9,      0.2,          71,     77.0,      2.1,          83,  VB;   ,          40,  1.14519000,-40.73497000
0013-2235 ,2MASSIJ0013578-223520       ,          27,   18.6,L4        ,          27,L5.5      ,          85, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,  3.49081990,-22.58891500
0016-4056 ,2MASS00165953-4056541       ,          63,   18.0,L3.5      ,          63,...       ,       -9999, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,  4.24804500,-40.94838000
0032-4405 ,EROS-MPJ0032-4405           ,           2,   17.1,L0gamma   ,          65,L0gamma   ,          77, -99999.0, -99999.0,       -9999,     38.4,      4.8,          74,  MG;   ,          84,  8.23343960,-44.08533800
0034-0706 ,2MASSIJ0034568-070601       ,          27,   18.2,L3        ,          27,L4.5      ,          85, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,  8.73684790, -7.10036660
0054-0031 ,SDSSpJ005406.55-003101.8    ,          18,   18.3,L1        ,          19,L2        ,          85,     -5.7,     13.0,          69, -99999.0, -99999.0,       -9999,        ,       -9999, 13.52729500, -0.51718807
0058-0651 ,2MASSWJ0058425-065123       ,           9,   17.1,L0        ,           9,L0        ,          85, -99999.0, -99999.0,       -9999,     33.8,      4.0,          76,  MG;   ,          84, 14.67791300, -6.85720820
0109-5100 ,2MASS01090150-5100494       ,          17,   14.6,M8.5      ,          44,L2        ,          44, -99999.0, -99999.0,       -9999,     57.8,      3.3,          76,        ,       -9999, 17.31250000,-51.01361100
0117-3403 ,2MASSIJ0117474-340325       ,          31,   17.9,L2:       ,          31,L1beta    ,          77, -99999.0, -99999.0,       -9999,     26.1,      1.9,       -9999,  MG;   ,          84, 19.44843300,-34.05742200
0128-5545 ,2MASS01282664-5545343       ,          54,   16.6,L2        ,          60,L1        ,          54, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999, 22.10927700,-55.75906100
0144-0716 ,2MASS01443536-0716142       ,          28,   16.9,L5        ,          28,L5        ,          76,     -2.6,      0.1,          71, -99999.0, -99999.0,       -9999,        ,       -9999, 26.14734800, -7.27062130
0147-4954 ,2MASSJ01473282-4954478      ,          49,   15.8,...       ,       -9999,L2.0      ,          76, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999, 26.88652300,-49.91403600
0205-1159 ,DENIS-PJ0205.4-1159         ,           1,   17.4,L7        ,           5,L5.5      ,          39, -99999.0, -99999.0,       -9999,     54.3,      1.6,          88,  UR;   ,          45, 31.37250100,-11.99157500
0219-1938 , SSSPMJ0219-1939            ,          17,   16.9,L1        ,          44,L2.5      ,          44, -99999.0, -99999.0,       -9999,     37.2,      4.1,          76,        ,       -9999, 34.86782600,-19.64541600
0227-1624 ,2MASS02271036-1624479       ,          60,   16.1,L1        ,          60,L0.5:     ,          76,     48.5,      0.2,          71, -99999.0, -99999.0,       -9999,        ,       -9999, 36.79495800,-16.41449400
0230-0953 ,DENISJ02304500-0953050      ,          68,   17.7,L0        ,          68,L1        ,          85, -99999.0, -99999.0,       -9999,     32.4,      3.7,          76,        ,       -9999, 37.68814400, -9.88497980
0235-0849 ,2MASS02354756-0849198       ,          19,   18.3,L2        ,          19,L2:       ,          85,     22.8,      6.1,          69, -99999.0, -99999.0,       -9999,        ,       -9999, 38.94807800, -8.82214170
0235-2331 ,         GJ1048B            ,          13,   15.2,L1        ,          13,L1        ,          13,     15.4,      0.1,          71,     47.0,      0.9,          55,  VB;   ,          13, 38.99972500,-23.52236700
0239-1735 ,2MASSIJ0239424-173547       ,          31,   16.6,L0        ,          31,M9        ,          76, -99999.0, -99999.0,       -9999,     32.1,      4.7,          76,        ,       -9999, 39.92715900,-17.59687900
0255-4700 ,DENIS-PJ0255-4700           ,           4,   16.1,L8        ,          63,L9        ,          51, -99999.0, -99999.0,       -9999,    205.8,      0.5,          88,        ,       -9999, 43.77157100,-47.01657300
0257-3105 ,2MASS02572581-3105523       ,          63,   17.6,L8        ,          63,L8:       ,          76, -99999.0, -99999.0,       -9999,     99.7,      6.7,          76,        ,       -9999, 44.36068200,-31.09638900
0318-3421 ,2MASS03185403-3421292       ,          63,   18.5,L7        ,          63,...       ,       -9999, -99999.0, -99999.0,       -9999,     72.9,      7.7,          74,        ,       -9999, 49.72515500,-34.35811600
0357-0641 ,2MASS03572110-0641260       ,          19,   18.3,L0        ,          19,...       ,       -9999,     89.7,     41.1,       59;69, -99999.0, -99999.0,       -9999,        ,       -9999, 59.33791700, -6.69056800
0357-4417 ,DENIS-PJ035726.9-441730     ,          30,   16.7,L0beta    ,          63,L2p       ,          76, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,  MG;   ,          84, 59.36232800,-44.29182100
0408-1450 ,2MASSIJ0408290-145033       ,          35,   16.9,L2        ,          31,L4.5      ,          35, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999, 62.12198900,-14.84313200
0423-0414 ,SDSSpJ042348.57-041403.5    ,          22,   17.3,L7.5      ,          31,T0        ,          51, -99999.0, -99999.0,       -9999,     67.5,      2.3,          88,  UR;   ,          51, 65.95244600, -4.23431110
0439-2353 ,2MASSIJ0439010-235308       ,          31,   17.3,L6.5      ,          31,L4.5      ,          82, -99999.0, -99999.0,       -9999,    110.4,      4.0,          74,        ,       -9999, 69.75366300,-23.88633500
0518-2828 ,2MASS05185995-2828372       ,          41,   18.8,L7        ,          63,L6+T4     ,          53, -99999.0, -99999.0,       -9999,     43.7,      0.8,          75,  UR;   ,       41;53, 79.74981700,-28.47702000
0523-1403 ,2MASSIJ0523382-140302       ,          31,   15.9,L2.5      ,          31,L5        ,          35,     12.2,      0.1,          71,     80.9,      1.8,          83,        ,       -9999, 80.90925600,-14.05063600
0539-0059 ,SDSSpJ053951.99-005902.0    ,           8,   16.7,L5        ,           8,L5        ,          39,     13.9,      0.2,          71,     79.2,      1.0,          88,        ,       -9999, 84.96735700, -0.98240362
0559-1404 ,2MASS05591914-1404488       ,          10,   17.3,T5        ,          32,T4.5      ,          51, -99999.0, -99999.0,       -9999,     96.8,      1.2,          88,        ,       -9999, 89.82976500,-14.08024400
0614-2019 ,  SIPSJ0614-2019            ,          73,   17.6,...       ,       -9999,L4        ,          73, -99999.0, -99999.0,       -9999,     34.3,      3.0,          76,        ,       -9999, 93.55049800,-20.32307500
0624-4521 ,2MASS06244595-4521548       ,          60,   17.2,L5:       ,          60,L5        ,          85, -99999.0, -99999.0,       -9999,     81.2,      0.4,          88,        ,       -9999, 96.19146700,-45.36524600
0639-7418 ,2MASS06395596-7418446       ,          56,   18.5,L5        ,          56,...       ,       -9999, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999, 99.98317000,-74.31241600
0641-4322 ,2MASS06411840-4322329       ,          60,   16.3,L1.5      ,          60,L2.5:     ,          85, -99999.0, -99999.0,       -9999,     51.1,      0.5,          88,        ,       -9999,100.32668000,-43.37581300
0719-5051 ,2MASS07193188-5051410       ,          60,   16.5,L0        ,          60,L0:       ,          76, -99999.0, -99999.0,       -9999,     34.6,      2.2,          76,        ,       -9999,109.88408000,-50.86163600
0729-7843 ,2MASSJ07291084-7843358      ,          73,   18.3,...       ,       -9999,L0.0      ,          76, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,112.29322000,-78.72624800
0828-1309 , SSSPMJ0829-1309            ,          24,   15.6,L2        ,          44,L2:       ,          76,     25.8,      0.1,          71,     85.8,      0.1,          81,        ,       -9999,127.14246000,-13.15551800
0832-0128 ,2MASSWJ0832045-012835       ,           9,   16.6,L1.5      ,           9,L1        ,          85,     20.0,      1.3,          26,     40.4,      1.8,          88,        ,       -9999,128.01883000, -1.47668110
0835-0819 ,2MASSIJ0835425-081923       ,          31,   15.9,L5        ,          31,L4        ,          76, -99999.0, -99999.0,       -9999,    137.5,      0.4,          88,        ,       -9999,128.92737000, -8.32326320
0859-1949 ,2MASSIJ0859254-194926       ,          31,   18.4,L6::      ,          31,L8        ,          80, -99999.0, -99999.0,       -9999,     65.4,      6.1,          74,        ,       -9999,134.85500000,-19.82449600
0909-0658 ,DENIS-PJ0909-0658           ,           3,   16.2,L0        ,          63,L0        ,          85, -99999.0, -99999.0,       -9999,     42.5,      4.2,          73,        ,       -9999,137.48956000, -6.97184470
0921-2104 ,2MASS09211410-2104446       ,          60,   15.5,L1.5      ,          60,L4p(blue) ,          61, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,140.30990000,-21.08281000
0922-8010 ,2MASS09221952-8010399       ,          60,   18.1,L2::      ,          60,...       ,       -9999, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,140.58134000,-80.17775700
0928-1603 ,2MASSWJ0928397-160312       ,           9,   18.1,L2        ,           9,L2:       ,          76, -99999.0, -99999.0,       -9999,     34.4,      3.9,          76,        ,       -9999,142.16551000,-16.05357400
1004-1318 ,DENISJ1004403-131818        ,          68,   17.6,L0        ,          68,L1:       ,          76, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,151.16738000,-13.30610100
1004-3335 ,2MASSWJ1004392-333518       ,          23,   17.3,L4        ,          23,L4.5:     ,          85, -99999.0, -99999.0,       -9999,     54.8,      5.6,          73,  VB;   ,          47,151.16557000,-33.59012000
1018-2909 ,2MASSWJ1018588-290953       ,          23,   16.7,L1        ,          23,L0.5      ,          85, -99999.0, -99999.0,       -9999,     35.3,      3.2,          73,        ,       -9999,154.74498000,-29.16487700
1045-0149 ,2MASSIJ1045240-014957       ,          23,   15.7,L1        ,          23,L2        ,          76, -99999.0, -99999.0,       -9999,     61.8,      1.5,       -9999,  MG;   ,          64,161.35005000, -1.83268810
1047-1815 ,DENIS-PJ1047-1815           ,           4,   17.0,L2.5      ,           4,L0.5      ,          85, -99999.0, -99999.0,       -9999,     37.9,      1.9,       -9999,        ,       -9999,161.87782000,-18.26576700
1058-1548 ,DENIS-PJ1058.7-1548         ,           1,   16.9,L3        ,           5,L3        ,          39, -99999.0, -99999.0,       -9999,     55.9,      0.6,          88,  MG;   ,          86,164.69820000,-15.80466400
1059-2113 ,2MASSIJ1059513-211308       ,          31,   17.1,L1        ,          31,L3:       ,          85, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,164.96410000,-21.21894600
1122-3512 ,2MASS11220826-3512363       ,          46,   18.1,...       ,       -9999,T2        ,          51, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,170.53444000,-35.21010200
1122-3916 ,2MASSWJ1122362-391605       ,          23,   18.4,L3        ,          23,L3.5::    ,          85, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,170.65100000,-39.26819200
1126-5003 ,2MASS11263991-5003550       ,          58,   15.9,L4.5      ,          61,L6.5p     ,          61, -99999.0, -99999.0,       -9999,     60.8,      2.0,          88,        ,       -9999,171.66629000,-50.06528100
1154-3400 ,2MASS11544223-3400390       ,          30,   16.6,L0        ,          63,L0.5      ,          85, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,  MG;   ,          87,178.67508000,-34.01079300
1225-2739 ,2MASS12255432-2739466       ,           6,   18.8,T6        ,          32,T6        ,          51, -99999.0, -99999.0,       -9999,     75.1,      2.5,          29,  UR;   ,          33,186.47635000,-27.66296600
1228-1547 ,DENIS-PJ1228.2-1547         ,           1,   17.2,L5        ,           5,L6        ,          39,     19.4,      5.0,          72,     44.8,      1.8,          75,  UR;   ,          30,187.06346000,-15.79284200
1246-3139 ,WISEJ124629.65-313934.2     ,          73,   18.2,...       ,       -9999,T2:       ,          78, -99999.0, -99999.0,       -9999,     87.3,      3.2,          76,        ,       -9999,191.62352000,-31.65955400
1254-0122 ,SDSSpJ125453.90-012247.4    ,          12,   18.0,T2        ,          32,T2        ,          51, -99999.0, -99999.0,       -9999,     84.9,      1.9,          20,        ,       -9999,193.72472000, -1.37985800
1326-2729 ,2MASSWJ1326201-272937       ,          23,   18.6,L5        ,          23,L6.5:     ,          85, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,  MG;   ,          87,201.58374000,-27.49363700
1331-0116 ,2MASS13314894-0116500       ,          19,   18.4,L6        ,          19,L8p(blue) ,          39, -99999.0, -99999.0,       -9999,     67.3,     12.6,          76,        ,       -9999,202.95395000, -1.28057190
1341-3052 ,2MASS13411160-3052505       ,          60,   17.3,L2::      ,          60,L2.5:     ,          85,     33.7,      5.0,          72, -99999.0, -99999.0,       -9999,  SB;   ,          85,205.29834000,-30.88070300
1404-3159 ,2MASS14044948-3159330       ,          57,   18.8,T0        ,          62,T2.5      ,          57, -99999.0, -99999.0,       -9999,     42.1,      1.1,          75,  UR;   ,          62,211.20616000,-31.99251600
1425-3650 ,DENIS-PJ142527.97-365023.4  ,          36,   16.5,L3:       ,          60,L5        ,          36,      5.3,      0.3,          71,     86.4,      0.8,          83,  MG;   ,          86,216.36659000,-36.83972200
1438-1309 ,2MASSWJ1438549-130910       ,           9,   18.2,L3:       ,           9,L3        ,          85, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,219.72913000,-13.15287600
1441-0945 ,       G124-62BC            ,           4,   16.4,L0.5      ,          63,L0.5      ,          85, -99999.0, -99999.0,       -9999,     30.7,      0.7,          88,  VB;   ,       30;43,220.40485000, -9.76638980
1457-2121 ,      Gliese570D            ,          11,   18.8,T7        ,          32,T7.5      ,          51, -99999.0, -99999.0,       -9999,    167.6,      4.6,          88,  VB;   ,          11,224.31236000,-21.36326400
1507-1627 ,2MASSWJ1507476-162738       ,           7,   15.6,L5        ,           9,L5.5      ,          39,    -39.8,      0.1,          71,    133.9,      0.6,          88,        ,       -9999,226.94872000,-16.46072800
1520-4422B, WDSJ15200-4423B            ,          54,   16.0,...       ,       -9999,L4.5      ,          51, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,230.00938471,-44.37817348
1523-2347 ,2MASS15230657-2347526       ,          54,   17.0,...       ,       -9999,L2.5      ,          54, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,230.77739000,-23.79795600
1530-8145 ,2MASSJ15302867-8145375      ,          37,   17.0,...       ,       -9999,L0.0      ,          76, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,232.60946000,-81.76104100
1534-2952 ,2MASSIJ1534498-295227       ,          21,   18.4,T6        ,          32,T5.5      ,          51, -99999.0, -99999.0,       -9999,     62.4,      1.3,          75,  UR;   ,          34,233.70769000,-29.87428300
1539-0520 ,DENIS-PJ153941.96-052042.4  ,          36,   16.6,L4:       ,          63,L2        ,          36, -99999.0, -99999.0,       -9999,     60.1,      1.2,          88,        ,       -9999,234.92715000, -5.34477680
1547-2423 ,2MASS15474719-2423493       ,          60,   16.3,M9p       ,          60,L0Int-G   ,          77, -99999.0, -99999.0,       -9999,     30.0,      1.1,       -9999,  MG;   ,          87,236.94666000,-24.39704700
1548-1636 ,2MASS15485834-1636018       ,          54,   16.7,...       ,       -9999,L2:       ,          54, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,237.24309000,-16.60051700
1618-1321 ,2MASS16184503-1321297       ,          63,   16.6,L0:       ,          63,M9.5      ,          85, -99999.0, -99999.0,       -9999,     21.9,      1.3,          88,        ,       -9999,244.68713000,-13.35865500
1620-0416 ,        GJ618.1B            ,          15,   18.0,L2.5      ,          15,L2.5      ,          85, -99999.0, -99999.0,       -9999,     29.9,      2.7,          55,  VB;   ,          15,245.10723000, -4.27556140
1633-0640 ,2MASS16335933-0640552       ,          48,   19.0,...       ,       -9999,L6        ,          48, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,248.49722000, -6.68201110
1636-0034 ,SDSSpJ163600.79-003452.6    ,           8,   17.0,L0        ,           8,M9        ,          85,     -7.4,      4.1,       59;69, -99999.0, -99999.0,       -9999,        ,       -9999,249.00327000, -0.58126611
1645-1319 ,2MASSWJ1645221-131951       ,          23,   15.0,L1.5      ,          23,...       ,       -9999, -99999.0, -99999.0,       -9999,     89.3,      0.4,          88,        ,       -9999,251.34045000,-13.33461100
1705-0516 ,DENIS-PJ170548.38-051645.7  ,          36,   16.1,...       ,       -9999,L4        ,          36, -99999.0, -99999.0,       -9999,     53.5,      1.0,       -9999,  UR;   ,          49,256.45142000, -5.27951000
1707-0558 ,2MASS17072343-0558249       ,          50,   16.7,...       ,       -9999,L3        ,          50, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,  UR;MG;,          50,256.84766000, -5.97358890
1750-0016 ,2MASS17502484-0016151       ,          54,   16.0,...       ,       -9999,L5.5      ,          54, -99999.0, -99999.0,       -9999,    108.8,      0.8,          88,        ,       -9999,267.60173000, -0.27000797
1753-6559 ,2MASS17534518-6559559       ,          60,   16.9,L4::      ,          60,L4:       ,          76, -99999.0, -99999.0,       -9999,     58.0,      4.9,          76,        ,       -9999,268.43826000,-65.99886300
1828-4849 ,2MASS18283572-4849046       ,          42,   18.7,...       ,       -9999,T5.5      ,          51, -99999.0, -99999.0,       -9999,     87.9,      2.0,          79,        ,       -9999,277.14883000,-48.81795500
1840-5631 ,2MASSJ18401904-5631138      ,          73,   18.9,...       ,       -9999,L9.0      ,          76, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,280.07936500,-56.52050800
1928-4356 ,2MASS19285196-4356256       ,          60,   17.9,L4        ,          60,L4p       ,          76, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,292.21655000,-43.94045600
1936-5502 ,2MASS19360187-5502322       ,          60,   17.2,L5:       ,          60,L4        ,          76, -99999.0, -99999.0,       -9999,     43.3,      4.5,          76,        ,       -9999,294.00934000,-55.04351000
1956-1754 ,2MASS19561542-1754252       ,          54,   16.1,M8        ,          60,L0:       ,          54, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,299.06427000,-17.90700700
2002-0521 ,2MASS20025073-0521524       ,          56,   18.2,L6        ,          56,L7::      ,          85, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,300.71083000, -5.36508570
2011-6201 ,2MASSJ20115649-6201127      ,          73,   18.8,...       ,       -9999,sdM8      ,          76, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,302.98537900,-62.02020600
2023-5946 ,2MASSJ20232858-5946519      ,          73,   18.7,...       ,       -9999,M8.0      ,          76, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,305.86910200,-59.78110500
2026-2943 ,2MASS20261584-2943124       ,          56,   17.3,L1:       ,          56,L1+T6:    ,          70, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,  UR;   ,       70;85,306.56614000,-29.72180100
2041-3506 ,2MASS20414283-3506442       ,          56,   17.6,L2:       ,          56,L2        ,          85, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,  MG;   ,          86,310.42872000,-35.11292500
2045-6332 ,   SIPS2045-6332            ,          76,   15.4,...       ,       -9999,L1:       ,          76, -99999.0, -99999.0,       -9999,     41.7,      1.5,          83,  MG;   ,          72,311.25992000,-63.53518700
2057-0252 ,      2MUCD12054            ,          31,   15.6,L1.5      ,          31,L1.5      ,          36,    -24.6,      0.4,          71,     64.7,      0.8,          88,        ,       -9999,314.47540000, -2.87507200
2101-2944 ,2MASS21015233-2944050       ,          76,   18.8,...       ,       -9999,L1        ,          76, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,315.46833000,-29.73479600
2104-1037 ,2MASSIJ2104149-103736       ,          31,   16.6,L2.5      ,          63,...       ,       -9999, -99999.0, -99999.0,       -9999,     57.2,      0.9,          88,        ,       -9999,316.06216000,-10.62694300
2107-4544 ,2MASS21075409-4544064       ,          60,   17.3,L0:       ,          60,L2.5      ,          85, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,316.97540000,-45.73513000
2130-0845 ,2MASSWJ2130446-084520       ,          63,   16.7,L1.5      ,          63,M8.5      ,          85, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,322.68751000, -8.75588960
2132-1452 ,2MASS21324898-1452544       ,          76,   19.0,...       ,       -9999,T4        ,          76, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,323.20410000,-14.88180300
2150-7520 ,2MASS21501592-7520367       ,          60,   16.6,L1:       ,          60,...       ,       -9999, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,327.56631000,-75.34353600
2157-5534 ,2MASS21574904-5534420       ,          60,   17.0,L0::      ,          60,...       ,       -9999, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,329.45432000,-55.57834600
2158-1550 ,2MASS21580457-1550098       ,          63,   17.8,L4:       ,          63,L4.5:     ,          85, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,329.51907000,-15.83607700
2204-5646 ,      epsIndiBab            ,          25,   16.7,...       ,       -9999,T1+T6     ,          51, -99999.0, -99999.0,       -9999,    275.3,      3.0,          88,  VB;   ,          16,331.04385000,-56.78270700
2206-4217 ,2MASSWJ2206450-421721       ,           9,   18.3,L2        ,           9,L4::      ,          85, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,331.68823000,-42.28997700
2209-2711 ,2MASS22092183-2711329       ,          76,   18.9,...       ,       -9999,T2.5      ,          76, -99999.0, -99999.0,       -9999,     47.9,     12.5,          76,        ,       -9999,332.34100000,-27.19249000
2213-2136 ,2MASS22134491-2136079       ,          56,   17.9,L0Int-G   ,          63,L0Int-G   ,          77, -99999.0, -99999.0,       -9999,     20.9,      1.9,       -9999,        ,       -9999,333.43739000,-21.60259600
2224-0158 ,2MASSWJ2224438-015852       ,           9,   16.9,L4.5      ,           9,L3.5      ,          39,    -37.6,      0.1,          71,     86.1,      0.9,          88,        ,       -9999,336.18256000, -1.98115110
2252-1730 ,DENIS-PJ225210.73-173013.4  ,          36,   17.2,...       ,       -9999,L7.5      ,          36, -99999.0, -99999.0,       -9999,     63.2,      1.6,          75,  UR;   ,          52,343.04474000,-17.50374000
2254-2840 ,2MASSIJ2254519-284025       ,          31,   16.5,L0.5      ,          31,L0.5      ,          36, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,343.71643000,-28.67363700
2255-0034 ,SDSSpJ225529.09-003433.4    ,          18,   18.0,L0:       ,          18,M8.5      ,          85,     12.3,     24.0,       59;69,     16.2,      2.6,          38,        ,       -9999,343.87112000, -0.57600307
2310-1759 , SSSPMJ2310-1759            ,          17,   16.9,L0:       ,          56,L1        ,          44, -99999.0, -99999.0,       -9999,     36.4,      6.9,          76,        ,       -9999,347.57706000,-17.98730800
2318-1301 ,2MASS23185497-1301106       ,          76,   18.8,...       ,       -9999,T5        ,          76, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,349.72669000,-13.02041000
2330-0347 ,2MASS23302258-0347189       ,          56,   17.0,L1:       ,          56,L0.5      ,          85, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,352.59510000, -3.78854720
2346-5928 ,   SIPS2346-5928            ,          73,   17.3,...       ,       -9999,L5.0      ,          76, -99999.0, -99999.0,       -9999, -99999.0, -99999.0,       -9999,        ,       -9999,356.61070200,-59.47850000
2351-2537 ,2MASS23515044-2537367       ,          67,   14.8,L0.5      ,          67,...       ,       -9999,    -10.0,      3.0,          66, -99999.0, -99999.0,       -9999,        ,       -9999,357.96021000,-25.62686500


==> table2.csv <==
SHORTNAME,ra2010deg,dec2010deg,epoch,pi,epi,mura,emura,mude,emude,rac,nobs,nstar,deltaT 
0004-4044,    1.1477475,  -40.7392975,   2009.56,   77.48, 4.64,  668.67, 1.30,-1498.18, 1.29,  0.55,  6, 26,  8.10 
0013-2235,    3.4910061,  -22.5891701,   2009.73,   46.83,11.55,   60.45, 6.66,  -69.37,11.22,  0.44,  8,  9,  3.21 
0016-4056,    4.2488780,  -40.9482895,   2007.77,   44.68,11.39,  196.06, 5.37,   24.92, 6.54,  0.62,  8,  5,  1.97 
0032-4405,    8.2331843,  -44.0852233,   2010.86,   29.30, 4.72,  120.68, 1.30,  -95.88, 1.38,  0.52, 10, 26,  8.00 
0034-0706,    8.7374725,   -7.1008713,   2009.97,   55.83,12.26,  197.07, 9.04, -160.68, 6.22, -0.14,  5, 12,  3.11 
0054-0031,   13.5279543,   -0.5177292,   2010.63,   12.65, 4.87,  192.24, 1.27, -157.02, 1.64,  0.69, 10, 18,  8.11 
0058-0651,   14.6777007,   -6.8570328,   2008.64,   32.95, 4.77,  143.15, 1.01, -123.22, 0.86,  0.46,  9, 30,  8.10 
0109-5100,   17.2573429,  -51.0135480,   2009.56,   62.52, 2.63,  219.42, 0.86,   75.71, 0.69,  0.46, 10, 29,  8.10 
0117-3403,   19.4482615,  -34.0573392,   2009.72,   19.81, 6.04,   93.36, 1.58,  -45.84, 2.17,  0.25,  6, 16,  8.09 
0128-5545,   22.1098342,  -55.7592488,   2007.67,   50.24, 5.96, -248.50, 1.53,  118.85, 2.31,  0.24,  9, 24,  8.10 
0144-0716,   26.1484149,   -7.2712842,   2009.97,   74.23, 5.16,  377.71, 1.15, -187.14, 1.39,  0.11,  8,  5,  8.10 
0147-4954,   26.8864692,  -49.9140583,   2009.96,   25.54, 2.99,  -59.83, 0.90, -265.91, 0.70,  0.63,  9, 24,  8.09 
0205-1159,   31.3736178,  -11.9914857,   2009.96,   54.09, 3.90,  429.44, 0.93,   52.87, 0.89,  0.45, 10, 25,  8.10 
0219-1938,   34.8675775,  -19.6452902,   2010.86,   32.62, 4.92,  182.41, 1.76,  -98.63, 1.74,  0.31,  7, 13,  7.75 
0227-1624,   36.7943950,  -16.4141398,   2009.73,   54.22, 4.44,  429.97, 1.42, -300.66, 1.16,  0.37,  7, 19,  8.09 
0230-0953,   37.6879324,   -9.8849150,   2007.67,   30.44, 2.78,  150.08, 0.65,  -63.40, 1.36,  0.68,  5, 24,  8.10 
0235-0849,   38.9481393,   -8.8221609,   2009.73,   30.10, 2.56,  -50.62, 1.79,   17.37,13.16,  0.21,  6,  7,  2.98 
0235-2331,   39.0000280,  -23.5222961,   2009.96,   41.73, 7.41,   95.03, 4.81,   38.91,10.53,  1.07,  8, 12,  2.97 
0239-1735,   39.9274815,  -17.5961006,   2008.82,   29.71, 2.93,   55.57, 0.67,  -93.75, 0.73,  0.53,  6, 22,  8.10 
0255-4700,   43.7695401,  -47.0158453,   2010.63,  206.06, 5.81, 1012.52, 2.13, -550.88, 2.93,  0.30,  6, 15,  7.99 
0257-3105,   44.3597881,  -31.0968375,   2010.64,  101.60, 6.68,  605.88, 1.49,  339.17, 1.82,  0.74,  9, 12,  6.80 
0318-3421,   49.7266300,  -34.3580202,   2009.73,   44.67,15.60,  392.91, 2.86,   47.07, 2.89,  0.36,  8,  5,  6.81 
0357-0641,   59.3404787,   -6.6904842,   2010.65,   10.70, 4.14,  140.54, 0.83,   10.90, 0.96,  0.39, 11, 26,  8.10 
0357-4417,   59.3626437,  -44.2918283,   2010.64,   16.77, 2.99,   64.18, 0.60,   -9.57, 0.99,  0.38, 11, 25,  8.10 
0408-1450,   62.1202147,  -14.8429450,   2010.98,   46.88, 3.33,  199.95, 0.80,  -97.45, 1.06,  0.55,  9, 29,  8.10 
0423-0414,   65.9515200,   -4.2340809,   2008.96,   71.97, 3.23, -322.98, 0.80,   85.43, 1.06,  0.58,  8, 27,  8.01 
0439-2353,   69.7642946,  -23.8867150,   2011.13,   82.72, 4.03, -112.81, 1.14, -155.28, 0.95,  0.49, 16, 35,  8.01 
0518-2828,   79.7496314,  -28.4778602,   2010.87,   44.61, 5.08,  -75.57, 1.32, -269.53, 2.01,  0.54, 17, 26,  8.41 
0523-1403,   80.9095684,  -14.0501604,   2015.77,   79.44, 2.12,  105.05, 0.61,  164.79, 1.02,  0.54, 18, 36,  8.02 
0539-0059,   84.9670678,   -0.9828936,   2010.98,   79.89, 1.33,  161.03, 0.37,  323.12, 0.42,  0.57, 23, 39,  8.40 
0559-1404,   89.8315807,  -14.0813086,   2009.96,   97.88, 1.78,  570.52, 0.51, -339.63, 0.69,  0.58, 28, 39,  8.02 
0614-2019,   93.5502757,  -20.3226490,   2011.13,   35.32, 2.23,  140.92, 0.79, -308.66, 0.49,  0.59, 40, 45,  8.40 
0624-4521,   96.1918822,  -45.3641483,   2009.73,   82.16, 1.88,  -34.18, 0.62,  368.76, 0.93,  0.59,  8, 33,  8.02 
0639-7418,   99.9833256,  -74.3123259,   2010.86,   50.78, 7.54,   18.36, 2.25,    0.93, 2.33,  0.58, 16, 32,  8.89 
0641-4322,  100.3275249,  -43.3740297,   2010.98,   50.72, 1.18,  211.86, 0.38,  625.75, 0.60,  0.58, 30, 40,  8.41 
0719-5051,  109.8835887,  -50.8615515,   2011.23,   33.35, 1.42,  174.36, 0.42,  -50.70, 0.68,  0.56, 23, 47,  8.90 
0729-7843,  112.2928751,  -78.7261905,   2010.97,   10.07, 2.75, -152.88, 0.92,  137.06, 1.13,  0.54, 28, 48,  8.89 
0828-1309,  127.1413758,  -13.1564006,   2010.87,   84.24, 1.40, -569.63, 0.37,    4.47, 0.49,  0.60, 20, 43,  8.90 
0832-0128,  128.0192365,   -1.4766709,   2010.98,   42.57, 1.90,   64.72, 0.50,   11.55, 0.63,  0.59, 13, 46,  8.16 
0835-0819,  128.9229611,   -8.3219362,   2008.97,  146.19, 2.82, -559.34, 0.66,  309.40, 0.47,  0.60, 32, 35,  8.90 
0859-1949,  134.8551364,  -19.8244429,   2011.21,   71.22, 3.54, -323.03, 0.76,  -97.72, 0.68,  0.57, 37, 39,  8.89 
0909-0658,  137.4890435,   -6.9720179,   2009.23,   35.99, 2.19, -184.43, 0.61,   20.19, 0.52,  0.55, 17, 39,  8.90 
0921-2104,  140.3094109,  -21.0816119,   2011.21,   77.87, 1.60,  254.13, 0.35, -915.10, 0.45,  0.56, 18, 38,  8.90 
0922-8010,  140.5818017,  -80.1766907,   2009.24,   40.29, 4.35,   39.40, 1.19,  -55.85, 1.57,  0.53, 31, 34,  8.89 
0928-1603,  142.1649531,  -16.0534848,   2008.26,   32.38, 2.78, -157.34, 0.59,   26.36, 0.72,  0.56, 20, 38,  8.90 
1004-1318,  151.1675640,  -13.3058472,   2009.96,   37.89, 1.92, -121.80, 0.50, -190.37, 0.55,  0.48, 13, 44,  8.90 
1004-3335,  151.1625165,  -33.5869592,   2014.22,   45.80, 2.87,  343.58, 0.58, -345.45, 0.67,  0.56, 45, 31,  8.90 
1018-2909,  154.7438393,  -29.1651446,   2014.22,   33.86, 1.43, -342.53, 0.37,  -92.23, 0.69,  0.57, 20, 40,  8.90 
1045-0149,  161.3485657,   -1.8323859,   2009.17,   52.41, 3.21, -488.66, 0.70,   -5.73, 0.66,  0.47, 10, 29,  8.90 
1047-1815,  161.8783338,  -18.2658328,   2009.35,   31.49, 4.24, -352.60, 0.80,   43.65, 0.63,  0.57, 12, 32,  8.89 
1058-1548,  164.6985694,  -15.8047221,   2009.17,   49.22, 3.11, -255.34, 0.70,   37.94, 0.71,  0.50, 10, 38,  8.89 
1059-2113,  164.9644957,  -21.2195072,   2010.32,   28.29, 2.95,  107.30, 0.65, -160.43, 0.65,  0.40, 12, 36,  8.89 
1122-3512,  170.5339242,  -35.2109038,   2011.12,   78.61, 5.96, -131.73, 0.65, -263.52, 1.34,  0.60, 22, 26,  8.01 
1122-3916,  170.6511768,  -39.2687366,   2014.21,   32.49, 7.62,   49.75, 1.11, -184.43, 1.02,  0.57, 53, 26,  8.01 
1126-5003,  171.6589674,  -50.0640251,   2011.21,   63.23, 1.95,-1583.13, 0.56,  454.42, 0.40,  0.42, 66, 34,  7.92 
1154-3400,  178.6753759,  -34.0108286,   2011.21,   30.15, 3.16, -156.78, 0.65,   17.23, 0.61,  0.51, 26, 35,  8.01 
1225-2739,  186.4777455,  -27.6649768,   2011.12,   78.96,11.41,  374.84, 1.33, -624.75, 1.38,  0.33, 25, 21,  8.01 
1228-1547,  187.0638399,  -15.7934534,   2009.57,   45.78, 2.97,  130.83, 0.52, -179.44, 1.13,  0.50, 15, 31,  8.01 
1246-3139,  191.6235015,  -31.6594760,   2009.37,   88.38, 3.43,   -5.24, 0.61, -560.84, 0.96,  0.39, 37, 31,  8.01 
1254-0122,  193.7232580,   -1.3796031,   2010.46,   68.04, 6.53, -476.70, 1.11,  120.42, 0.86,  0.40,  5, 28,  8.01 
1326-2729,  201.5825064,  -27.4937769,   2014.22,   39.80, 8.66, -362.07, 1.22,  -24.19, 1.11,  0.39, 28, 25,  8.01 
1331-0116,  202.9526675,   -1.2837683,   2016.17,   49.98, 4.59, -406.62, 0.98,-1035.16, 1.54,  0.26,  8, 15,  7.91 
1341-3052,  205.2984590,  -30.8811496,   2011.21,   26.64, 4.08,   19.13, 0.77, -159.89, 0.60,  0.43, 28, 28,  8.01 
1404-3159,  211.2071517,  -31.9925574,   2009.57,   45.03, 2.48,  335.66, 0.60,  -19.96, 1.01,  0.43, 47, 28,  8.01 
1425-3650,  216.3656475,  -36.8411210,   2014.21,   79.64, 3.60, -278.39, 0.75, -466.42, 1.16,  0.41, 34, 25,  8.89 
1438-1309,  219.7296481,  -13.1530385,   2011.22,   30.65, 3.06,  147.37, 0.79,  -42.26, 0.88,  0.21, 28, 31,  8.89 
1441-0945,  220.4042039,   -9.7664631,   2008.65,   25.83, 2.74, -193.91, 0.77,  -12.71, 0.50,  0.43, 16, 28,  8.90 
1457-2121,  224.3159237,  -21.3687893,   2014.21,  162.09, 9.54, 1034.15, 2.71,-1694.83, 2.51,  0.31, 30, 30,  8.89 
1507-1627,  226.9482001,  -16.4636115,   2011.23,  135.86, 1.59, -145.81, 0.37, -890.96, 0.50,  0.35, 31, 29,  8.90 
1520-4422B,  230.0065948,  -44.3786651,   2008.26,   48.50, 3.09, -625.08, 0.64, -390.15, 1.20,  0.35,210, 33,  8.90
1523-2347,  230.7768454,  -23.7980225,   2007.27,   29.06, 1.58, -157.48, 0.39,  -15.95, 0.57,  0.32, 20, 28,  8.90 
1530-8145,  232.6076191,  -81.7608821,   2014.21,    8.34, 2.22, -578.30, 0.48, -278.02, 1.33,  0.50, 43, 24,  8.01 
1534-2952,  233.7078856,  -29.8751170,   2008.26,   60.27, 3.11,   98.39, 0.63, -258.96, 0.82,  0.39, 82, 28,  8.90 
1539-0520,  234.9263159,   -5.3449277,   2009.56,   60.03, 2.22,  599.36, 0.79,  107.77, 0.54,  0.47, 17, 38,  8.02 
1547-2423,  236.9461995,  -24.3974581,   2008.16,   25.51, 1.80, -139.11, 0.60, -129.20, 0.54,  0.40, 34, 37,  8.90 
1548-1636,  237.2423980,  -16.6009345,   2011.23,   35.58, 2.10, -199.25, 0.59, -116.78, 0.70,  0.41, 15, 31,  8.90 
1618-1321,  244.6873677,  -13.3586183,   2014.22,   22.59, 1.87, -105.68, 0.54,  -79.15, 0.74,  0.35, 22, 33,  8.90 
1620-0416,  245.1078344,   -4.2755193,   2014.21,   35.58,12.97, -415.26, 1.17,  -11.38, 1.02,  0.28, 30, 16,  8.90 
1633-0640,  248.4964332,   -6.6826880,   2011.22,   35.67, 4.08, -274.45, 1.61, -230.01, 1.61,  0.28, 60, 24,  8.89 
1636-0034,  249.0022053,   -0.5819366,   2009.24,   25.84, 2.81, -360.80, 1.73, -209.72, 1.82,  0.35, 28, 22,  3.95 
1645-1319,  251.3409440,  -13.3332700,   2009.38,   88.28, 1.30, -357.22, 0.60, -800.00, 1.14,  0.33, 51, 31,  8.90 
1705-0516,  256.4518081,   -5.2797930,   2011.22,   53.30, 1.26,  120.84, 0.55, -115.79, 0.44,  0.33, 24, 37,  6.94 
1707-0558,  256.8478553,   -5.9736454,   2010.63,   89.26, 2.20,   91.55, 0.76,   18.69, 0.60,  0.33, 72, 31,  8.90 
1750-0016,  267.6022252,   -0.2702677,   2014.21,  110.43, 1.08, -399.46, 0.55,  202.81, 0.69,  0.30, 62, 38,  6.94 
1753-6559,  268.4379566,  -65.9997520,   2008.26,   65.74, 2.67,  -50.27, 1.51, -334.23, 1.13,  0.47, 64, 47,  6.94 
1828-4849,  277.1497034,  -48.8177596,   2009.72,   78.44, 4.87,  229.11, 1.71,   86.09, 2.50,  0.36,104, 23,  8.48 
1840-5631,  280.0788728,  -56.5210301,   2007.27,   11.02, 4.66,  -84.46, 2.65, -166.76, 7.15,  0.40, 58, 27,  4.28 
1928-4356,  292.2163563,  -43.9409577,   2010.60,   35.06, 4.63,   66.34, 1.52, -284.68, 2.71,  0.29, 44, 34,  8.10 
1936-5502,  294.0088562,  -55.0430750,   2009.33,   46.82, 2.05,  202.39, 1.25, -287.87, 2.37,  0.31, 30, 38,  3.89 
1956-1754,  299.0643263,  -17.9070956,   2009.73,   25.82, 1.58,    6.18, 0.65,  -27.52, 0.79,  0.38, 42, 38,  8.10 
2002-0521,  300.7107882,   -5.3650469,   2010.59,   59.76, 7.30, -120.39, 2.63, -107.71, 3.42,  0.46, 72, 32,  8.10 
2011-6201,  302.9870707,  -62.0212510,   2009.72,   11.45, 3.98,  314.94, 2.23, -394.10, 2.25,  0.34, 33, 26,  3.88 
2023-5946,  305.8693574,  -59.7811637,   2011.55,   10.89, 5.01,   70.67, 3.36,  -14.38, 1.77,  0.39, 23, 25,  3.88 
2026-2943,  306.5661130,  -29.7212734,   2015.76,   35.29, 7.00,   17.84, 2.10, -355.40, 2.43,  0.23, 15, 27,  8.10 
2041-3506,  310.4286404,  -35.1127254,   2010.63,   22.91, 3.45,   40.39, 1.13, -134.48, 1.42,  0.34, 28, 24,  8.09 
2045-6332,  311.2604376,  -63.5357349,   2008.65,   50.55, 2.80,   75.33, 1.10, -204.59, 0.99,  0.46, 17, 28,  8.10 
2057-0252,  314.4753838,   -2.8753406,   2010.33,   70.40, 2.70,    3.13, 0.89,  -90.84, 0.89,  0.52, 14, 31,  8.10 
2101-2944,  315.4683482,  -29.7347644,   2008.64,   30.78, 5.81,   65.71, 4.32,    3.09,17.68,  0.26, 12,  5,  1.95 
2104-1037,  316.0640199,  -10.6278714,   2010.59,   55.89, 4.42,  596.79, 2.40, -284.53, 2.69,  0.34, 10,  7,  2.92 
2107-4544,  316.9757837,  -45.7351717,   2009.73,   34.88, 7.03,   91.34, 2.80,  -15.52, 2.63,  0.46, 12, 26,  8.10 
2130-0845,  322.6869987,   -8.7558442,   2009.38,   36.98, 9.48,  350.92, 2.38,  -30.69, 1.19,  0.47, 11, 23,  8.10 
2132-1452,  323.2037671,  -14.8823207,   2009.73,   31.53,12.63, -100.62, 5.43, -145.93, 7.32,  0.30, 24, 23,  3.88 
2150-7520,  327.5755503,  -75.3442968,   2010.46,   42.67, 8.28,  881.96, 2.16, -297.71, 1.92,  0.42, 12, 22,  8.10 
2157-5534,  329.4546555,  -55.5783892,   2010.46,   35.12, 3.85,   43.92, 0.98,  -10.75, 1.06,  0.36,  9, 27,  8.10 
2158-1550,  329.5190934,  -15.8362139,   2009.38,   44.69, 7.32,   39.20, 2.07,  -57.36, 3.23,  0.24, 17, 13,  3.88 
2204-5646,  331.0642768,  -56.7897998,   2007.67,  277.37,14.60, 4004.97, 9.65,-2575.05, 9.02,  0.39, 18, 13,  3.88 
2206-4217,  331.6879882,  -42.2897395,   2009.56,   36.79,14.87,  126.88,15.20, -176.59, 8.13,  0.37, 13, 12,  2.93 
2209-2711,  332.3409290,  -27.1928581,   2015.76,   54.13, 9.20,   -5.95, 2.36, -122.17, 2.72,  0.26, 17, 19,  8.09 
2213-2136,  333.4372519,  -21.6024355,   2007.67,   41.68,12.46,    2.23, 9.87,  -52.05, 5.21,  0.30, 11,  6,  1.89 
2224-0158,  336.1840312,   -1.9838795,   2007.67,   83.69, 4.06,  471.41, 0.85, -863.28, 1.92,  0.56, 11, 13,  8.10 
2252-1730,  343.0459795,  -17.5033484,   2009.96,   50.09, 4.62,  397.32, 0.91,  136.27, 1.11,  0.31,  9, 24,  8.01 
2254-2840,  343.7164432,  -28.6736748,   2009.38,   32.87, 3.60,   -3.48, 2.80,   31.90, 2.27,  0.21, 14,  8,  2.06 
2255-0034,  343.8710403,   -0.5765119,   2011.55,   20.20, 6.28,  -41.42, 1.49, -176.89, 1.86,  0.28,  9, 28,  8.09 
2310-1759,  347.5770339,  -17.9868960,   2009.73,   24.75, 4.79,   32.85, 1.19, -285.87, 1.08,  0.35,  8,  9,  8.11 
2318-1301,  349.7267431,  -13.0204057,   2007.67,   81.47,13.99, -797.18, 4.81, -255.13, 6.07,  0.20, 10, 14,  6.03 
2330-0347,  352.5948267,   -3.7885807,   2009.96,   42.38, 9.51,  203.44, 1.92,   12.48, 1.21,  0.19,  8, 20,  8.11 
2346-5928,  356.6121968,  -59.4783859,   2010.86,   15.44, 3.28,  251.08, 0.97,   56.34, 0.83,  0.50, 11, 30,  8.10 
2351-2537,  357.9614199,  -25.6263449,   2009.73,   41.21, 4.45,  341.29, 1.10,  198.30, 1.16,  0.36,  7, 17,  8.10 

